A Dragon's Flame of Many Colours: Multi-wavelength Observations of Flares from the Active M Binary CR Draconis

We present the results of a multi-wavelength Pro-Am campaign to study the behaviour of flares from the active M1.5V star binary CR Draconis. CR Dra was observed with TESS 20-s photometry, Swift near-UV (NUV) grism spectroscopy and with ground-based optical photometry and spectroscopy from a global collaboration of amateur astronomers. We detected 14 flares with TESS and Swift simultaneously, one of which also had simultaneous ground-based photometry and spectroscopy. We used the simultaneous two-colour optical and NUV observations to characterise the temperature evolution of the flare and test the accuracy of using optical data to predict NUV emission. We measured a peak temperature of $7100^{+150}_{-130}$ K for this flare, cooler than the typically assumed 9000 K blackbody model used by flare studies. We also found that the 9000 K blackbody overestimated the NUV flux for other flares in our sample, which we attributed to our Swift observations occurring during flare decays, highlighting the phase-dependence for the accuracy of flare models.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
